Multi-way Spectral Clustering of Augmented Multi-view Data through Deep Collective Matrix Tri-factorization

We present the first deep learning based architecture for collective matrix tri-factorization (DCMTF) of arbitrary collections of matrices, also known as augmented multi-view data. DCMTF can be used for multi-way spectral clustering of heterogeneous collections of relational data matrices to discover latent clusters in each input matrix, across both dimensions, as well as the strengths of association across clusters. The source code for DCMTF is available on our public repository: https://bitbucket.org/cdal/dcmtf_generic

==> wiki_setup_v2.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'wiki_setup_v2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{137.90080153bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.91254439)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{wiki_setup_v2.pdf}}%
    \put(0.0816084,0.33021936){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14951104\unitlength}\raggedright $b$\end{minipage}}}%
    \put(0.28268828,0.47162526){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14951104\unitlength}\raggedright $s$\end{minipage}}}%
    \put(0.67000877,0.47162526){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14951104\unitlength}\raggedright $t$\end{minipage}}}%
    \put(0.27382608,0.84145656){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14951104\unitlength}\raggedright $s$\end{minipage}}}%
    \put(0.20905696,0.33514781){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.32214536\unitlength}\raggedright $X^{(b,s)}$\end{minipage}}}%
    \put(0.59557635,0.33514781){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.32214536\unitlength}\raggedright $X^{(b,t)}$\end{minipage}}}%
    \put(0.20980142,0.70497911){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.32214536\unitlength}\raggedright $X^{(t,s)}$\end{minipage}}}%
    \put(0.08433129,0.68208883){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14951104\unitlength}\raggedright $t$\end{minipage}}}%
  \end{picture}%
\endgroup%

